Discontinuous Galerkin approximation of the fully-coupled thermo-poroelastic problem

We present and analyze a discontinuous Galerkin method for the numerical modelling of the non-linear fully-coupled thermo-poroelastic problem. For the spatial discretization, we design a high-order discontinuous Galerkin method on polygonal and polyhedral grids based on a novel four-field formulation of the problem. To handle the non-linear convective transport term in the energy conservation equation we adopt a fixed-point linearization strategy. We perform a robust stability analysis for the linearized semi-discrete problem under mild requirements on the problem data. A priori hp-version error estimates in suitable energy norms are also derived. A complete set of numerical simulations is presented in order to validate the theoretical analysis, to inspect numerically the robustness properties, and to test the capability of the proposed method in a practical scenario inspired by a geothermal problem.

==> IMG/comp_domain.tikz <==
\begin{tikzpicture}
\hspace{-0.3cm}
 \def\sliceZ{2.8}
    \def\side{4}
    \filldraw[color=gray!20] (2,\sliceZ,2) -- (2,\sliceZ,\side) -- (2*\side,\sliceZ,\side) -- (2*\side,\sliceZ,2) -- cycle;
    \draw[dashed,color=gray!50] (2,\sliceZ,2) -- (2,\sliceZ,\side) -- (2*\side,\sliceZ,\side) -- (2*\side,\sliceZ,2) -- cycle;
    \draw (2*\side,2,2) -- (2*\side,\side,2) -- (2,\side,2);
    \draw (2,2,\side) -- (2*\side,2,\side) -- (2*\side,\side,\side) -- (2,\side,\side) -- (2,2,\side);
    \draw (2*\side,2,2) -- (2*\side,2,\side);
    \draw (2*\side,\side,2) -- (2*\side,\side,\side);
    \draw (2,\side,2) -- (2,\side,\side);
\node[right, align=left, text=black, font=\small]
at (3.0,1.2) {$\Gamma_1$}; 
\node[right, align=left, text=black, font=\small]
at (6.5,1.6) {$\Gamma_2$};     
\node[right, align=left, text=black, font=\small]
at (4,2.1) {$\Gamma_3$}; 
\node[right, align=left, text=black, font=\small]
at (0.4,1.7) {$\Gamma_4$}; 

\end{tikzpicture}

==> IMG/convergence_test.tikz <==
\begin{figure}[H]

\begin{subfigure}{1\textwidth}
\centering
\begin{subfigure}[b]{0.49\textwidth}
\begin{tikzpicture}
\begin{axis}[%
width=0.65\textwidth,
height=0.5\textwidth,
at={(0\textwidth,0\textwidth)},
scale only axis,
xmode=log,
xmin=2,
xmax=30,
xminorticks=true,
xlabel={$1/h$},
ymode=log,
ymin=1.1e-03,
ymax=0.8,
yminorticks=true,
ylabel={$L^2$-Errors},
legend style={draw=none,fill=white,legend cell align=left},
legend pos=north east
]
\addplot [color=red,solid,line width=1.0pt, mark=diamond*,mark options={color=red}]
  table[row sep=crcr]{
    2.6707   0.55085 \\
    4.639   0.19096 \\
    8.3601   0.061182 \\
    14.2688   0.019251 \\
    24.228   0.005867 \\
};
\addlegendentry{$\mathbf{u}(\mathbf{x},t)$}

\addplot [color=blue,solid,line width=1.0pt,mark=square*,mark options={color=blue}]
  table[row sep=crcr]{
    2.6707   0.2152 \\
    4.639   0.075634 \\
    8.3601   0.021812 \\
    14.2688   0.0065419 \\
    24.228   0.0019798 \\
};
\addlegendentry{$p(\mathbf{x},t)$}

\addplot [color=green,solid,line width=1.0pt,mark=triangle*,mark options={color=green}]
  table[row sep=crcr]{
    2.6707   0.21171 \\
    4.639   0.074632 \\
    8.3601   0.024798 \\
    14.2688   0.0081614 \\
    24.228   0.0025893 \\
};
\addlegendentry{$T(\mathbf{x},t)$}

\addplot [color=black,solid,line width=0.5pt]
  table[row sep=crcr]{
 14.2688     0.0289 \\
 24.228      0.0289 \\
 24.228      0.0085 \\
 14.2688     0.0289 \\ 
};

\node[right, align=left, text=black, font=\footnotesize]
at (axis cs:24.228,0.0187) {2}; 

\end{axis}
\end{tikzpicture}
\end{subfigure}
\begin{subfigure}[b]{0.49\textwidth}
\begin{tikzpicture}
\begin{axis}[%
width=0.65\textwidth,
height=0.5\textwidth,
at={(0\textwidth,0\textwidth)},
scale only axis,
xmode=log,
xmin=2,
xmax=30,
xminorticks=true,
xlabel={$1/h$},
ymode=log,
ymin=0.01,
ymax=4,
yminorticks=true,
ylabel={$DG$-Errors},
legend style={draw=none,fill=none,legend cell align=left},
legend pos=north east
]
\addplot [color=red,solid,line width=1.0pt, mark=diamond*,mark options={color=red}]
  table[row sep=crcr]{
    2.6707   2.9102 \\
    4.639   1.0209 \\
    8.3601   0.40921 \\
    14.2688   0.20336 \\
    24.228   0.10158 \\
};
\addlegendentry{$\mathbf{u}(\mathbf{x},t)$}

\addplot [color=blue,solid,line width=1.0pt,mark=square*,mark options={color=blue}]
  table[row sep=crcr]{
    2.6707   0.55821 \\
    4.639   0.20942 \\
    8.3601   0.075473 \\
    14.2688   0.036369 \\
    24.228   0.018586 \\
};
\addlegendentry{$p(\mathbf{x},t)$}

\addplot [color=green,solid,line width=1.0pt,mark=triangle*,mark options={color=green}]
  table[row sep=crcr]{
    2.6707   0.31126 \\
    4.639   0.12234 \\
    8.3601   0.054146 \\
    14.2688   0.027288 \\
    24.228   0.013442 \\
};
\addlegendentry{$T(\mathbf{x},t)$}

\addplot [color=black,solid,line width=0.5pt]
  table[row sep=crcr]{
 14.2688    0.2377 \\
 24.228     0.2377 \\
 24.228     0.14 \\
 14.2688    0.2377 \\ 
};
\node[right, align=left, text=black, font=\footnotesize]
at (axis cs:24.228,0.1889) {1}; 

\end{axis}
\end{tikzpicture}
\end{subfigure}
\caption{Convergence test - linear steady problem - polynomial degree $p= 1$. The parameters are chosen as in Table~\ref{tab:TPE_params_convtest}}
\label{fig:linearsteadyconv_p1}
\end{subfigure}
\\[10pt]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{subfigure}{1\textwidth}
\centering
\begin{subfigure}[b]{0.49\textwidth}
\begin{tikzpicture}
\begin{axis}[%
width=0.65\textwidth,
height=0.5\textwidth,
at={(0\textwidth,0\textwidth)},
scale only axis,
xmode=log,
xmin=2,
xmax=30,
xminorticks=true,
xlabel={$1/h$},
ymode=log,
ymin=1e-08,
ymax=0.002,
yminorticks=true,
ylabel={$L^2$-Errors},
legend style={draw=none,fill=white,legend cell align=left},
legend pos=north east
]
\addplot [color=red,solid,line width=1.0pt, mark=diamond*,mark options={color=red}]
  table[row sep=crcr]{
    2.6707   0.00074211 \\
    4.639   6.762e-05 \\
    8.3601   6.1725e-06 \\
    14.2688   6.495e-07 \\
    24.228   6.0119e-08 \\
};
\addlegendentry{$\mathbf{u}(\mathbf{x},t)$}

\addplot [color=blue,solid,line width=1.0pt,mark=square*,mark options={color=blue}]
  table[row sep=crcr]{
    2.6707   0.00045648 \\
    4.639   4.4223e-05 \\
    8.3601   3.7283e-06 \\
    14.2688   3.82e-07 \\
    24.228   3.7281e-08 \\
};
\addlegendentry{$p(\mathbf{x},t)$}

\addplot [color=green,solid,line width=1.0pt,mark=triangle*,mark options={color=green}]
  table[row sep=crcr]{
    2.6707   0.00045615 \\
    4.639   4.2417e-05 \\
    8.3601   3.8414e-06 \\
    14.2688   4.0731e-07 \\
    24.228   3.922e-08 \\
};
\addlegendentry{$T(\mathbf{x},t)$}

\addplot [color=black,solid,line width=0.5pt]
  table[row sep=crcr]{
 14.2688    1.0188e-06 \\
 24.228     1.0188e-06 \\
 24.228     1.5e-07 \\
 14.2688    1.0188e-06 \\ 
};

\node[right, align=left, text=black, font=\footnotesize]
at (axis cs:24.228,5.8439e-07) {4}; 

\end{axis}
\end{tikzpicture}
\end{subfigure}
\begin{subfigure}[b]{0.49\textwidth}
\begin{tikzpicture}
\begin{axis}[%
width=0.65\textwidth,
height=0.5\textwidth,
at={(0\textwidth,0\textwidth)},
scale only axis,
xmode=log,
xmin=2,
xmax=30,
xminorticks=true,
xlabel={$1/h$},
ymode=log,
ymin=6e-6,
ymax=0.2,
yminorticks=true,
ylabel={$DG$-Errors},
legend style={draw=none,fill=white,legend cell align=left},
legend pos=north east
]
\addplot [color=red,solid,line width=1.0pt, mark=diamond*,mark options={color=red}]
  table[row sep=crcr]{
    2.6707   0.10736 \\
    4.639   0.01792 \\
    8.3601   0.0030304 \\
    14.2688   0.00054347 \\
    24.228   9.1862e-05 \\
};
\addlegendentry{$\mathbf{u}(\mathbf{x},t)$}

\addplot [color=blue,solid,line width=1.0pt,mark=square*,mark options={color=blue}]
  table[row sep=crcr]{
    2.6707   0.024036 \\
    4.639   0.0041376 \\
    8.3601   0.00066662 \\
    14.2688   0.00011438 \\
    24.228   1.9981e-05 \\
};
\addlegendentry{$p(\mathbf{x},t)$}

\addplot [color=green,solid,line width=1.0pt,mark=triangle*,mark options={color=green}]
  table[row sep=crcr]{
    2.6707   0.011937 \\
    4.639   0.0019137 \\
    8.3601   0.00033299 \\
    14.2688   6.0426e-05 \\
    24.228   1.0674e-05 \\
};
\addlegendentry{$T(\mathbf{x},t)$}

\addplot [color=black,solid,line width=0.5pt]
  table[row sep=crcr]{
 14.2688    0.0010 \\
 24.228    0.0010 \\
 24.228    2e-4 \\
 14.2688    0.0010 \\ 
};
\node[right, align=left, text=black, font=\footnotesize]
at (axis cs:24.228,6.0939e-04) {3}; 

\end{axis}
\end{tikzpicture}
\end{subfigure}
\caption{Convergence test - linear steady problem - polynomial degree $p= 3$. The parameters are chosen as in Table~\ref{tab:TPE_params_convtest}}
\label{fig:linearsteadyconv_p3}
\end{subfigure}
\\[10pt]
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{subfigure}{1\textwidth}
\centering
\begin{subfigure}[b]{0.49\textwidth}
\begin{tikzpicture}
\begin{axis}[%
width=0.65\textwidth,
height=0.5\textwidth,
at={(0\textwidth,0\textwidth)},
scale only axis,
xmode=log,
xmin=1,
xmax=23,
xminorticks=true,
xlabel={$1/h$},
ymode=log,
ymin=1e-07,
ymax=0.03,
yminorticks=true,
ylabel={$L^2$-Errors},
legend style={draw=none,fill=white,legend cell align=left},
legend pos=north east
]
\addplot [color=red,solid,line width=1.0pt, mark=diamond*,mark options={color=red}]
  table[row sep=crcr]{
    1.2627   0.0058749 \\
    2.4436   0.00049804 \\
    4.546   4.518e-05 \\
    8.8342   4.4494e-06 \\
    17.8826   5.1531e-07 \\
};
\addlegendentry{$\mathbf{u}(\mathbf{x},t)$}

\addplot [color=blue,solid,line width=1.0pt,mark=square*,mark options={color=blue}]
  table[row sep=crcr]{
    1.2627   0.0051251 \\
    2.4436   0.00050247 \\
    4.546   5.4213e-05 \\
    8.8342   4.6553e-06 \\
    17.8826   1.8764e-06 \\
};
\addlegendentry{$p(\mathbf{x},t)$}

\addplot [color=green,solid,line width=1.0pt,mark=triangle*,mark options={color=green}]
  table[row sep=crcr]{
    1.2627   0.013922 \\
    2.4436   0.0013764 \\
    4.546   0.00014839 \\
    8.8342   1.2076e-05 \\
    17.8826   3.83e-06 \\
};
\addlegendentry{$T(\mathbf{x},t)$}

\addplot [color=black,solid,line width=0.5pt]
  table[row sep=crcr]{
 8.8342     2.8339e-05 \\
 17.8826     2.8339e-05 \\
 17.8826     7e-06 \\
 8.8342     2.8339e-05 \\ 
};

\node[right, align=left, text=black, font=\footnotesize]
at (axis cs:17.8826,1.7670e-05) {2}; 

\end{axis}
\end{tikzpicture}
\end{subfigure}
\begin{subfigure}[b]{0.49\textwidth}
\begin{tikzpicture}
\begin{axis}[%
width=0.65\textwidth,
height=0.5\textwidth,
at={(0\textwidth,0\textwidth)},
scale only axis,
xmode=log,
xmin=1,
xmax=23,
xminorticks=true,
xlabel={$1/h$},
ymode=log,
ymin=3e-05,
ymax=0.2,
yminorticks=true,
ylabel={$DG$-Errors},
legend style={draw=none,fill=white,legend cell align=left},
legend pos=north east
]
\addplot [color=red,solid,line width=1.0pt, mark=diamond*,mark options={color=red}]
  table[row sep=crcr]{
    1.2627   0.084838 \\
    2.4436   0.023667 \\
    4.546   0.006146 \\
    8.8342   0.0015911 \\
    17.8826   0.00039907 \\
};
\addlegendentry{$\mathbf{u}(\mathbf{x},t)$}

\addplot [color=blue,solid,line width=1.0pt,mark=square*,mark options={color=blue}]
  table[row sep=crcr]{
    1.2627   0.036146 \\
    2.4436   0.0059319 \\
    4.546   0.0012883 \\
    8.8342   0.00031029 \\
    17.8826   7.7321e-05 \\
};
\addlegendentry{$p(\mathbf{x},t)$}

\addplot [color=green,solid,line width=1.0pt,mark=triangle*,mark options={color=green}]
  table[row sep=crcr]{
    1.2627   0.052172 \\
    2.4436   0.00629 \\
    4.546   0.0010132 \\
    8.8342   0.00020921 \\
    17.8826   4.8861e-05 \\
};
\addlegendentry{$T(\mathbf{x},t)$}

\addplot [color=black,solid,line width=0.5pt]
  table[row sep=crcr]{
 8.8342    0.0024 \\
 17.8826    0.0024 \\
 17.8826    0.0006 \\
 8.8342    0.0024 \\ 
};
\node[right, align=left, text=black, font=\footnotesize]
at (axis cs:17.8826,0.0015) {2}; 

\end{axis}
\end{tikzpicture}
\end{subfigure}
\caption{Convergence test - nonlinear time-dependent problem - polynomial degree $p = 2$. The parameters are chosen as in Table~\ref{tab:TPE_params_convtest}}
\label{fig:nonlinearunsteadyconv}
\end{subfigure}
\end{figure}
